Inverse Problems and Data Assimilation

We provide a clear and concise introduction to the subjects of inverse problems and data assimilation, and their inter-relations. The first part of our notes covers inverse problems; this refers to the study of how to estimate unknown model parameters from data. The second part of our notes covers data assimilation; this refers to a particular class of inverse problems in which the unknown parameter is the initial condition (and/or state) of a dynamical system, and the data comprises partial and noisy observations of the state. The third and final part of our notes describes the use of data assimilation methods to solve generic inverse problems by introducing an artificial algorithmic time. Our notes cover, among other topics, maximum a posteriori estimation, (stochastic) gradient descent, variational Bayes, Monte Carlo, importance sampling and Markov chain Monte Carlo for inverse problems; and 3DVAR, 4DVAR, extended and ensemble Kalman filters, and particle filters for data assimilation. Each of parts one and two starts with a chapter on the Bayesian formulation, in which the problem solution is given by a posterior distribution on the unknown parameter. Then the following chapter specializes the Bayesian formulation to a linear-Gaussian setting where explicit characterization of the posterior is possible and insightful. The next two chapters explore methods to extract information from the posterior in nonlinear and non-Gaussian settings using optimization and Gaussian approximations. The final two chapters describe sampling methods that can reproduce the full posterior in the large sample limit. Each chapter closes with a bibliography containing citations to alternative pedagogical literature and to relevant research literature. We also include a set of exercises at the end of parts one and two. Our notes are thus useful for both classroom teaching and self-guided study.

==> lectures/comments_on_ch15bib.txt <==
o I am a bit uncertain about the opening sentence: at a high level
I think that the two approaches differ independently of when and where
Kalman filters are used? Could you say EM verus "name for other approach 
at level independent of the filtering method used" and then discuss 
as a secondary issue that ensemble Kalman filter can be used for either,
but in different ways? And emphasize that the second approahc allows
for adoption of ML software to auto-diff?

o p200 should be:
"which proposes and analyzes" (d missing)

o "they suffer from two caveats" might  be better as:
"they suffer from two potential drawbacks that limit their
applicability to some problems."

o change "the same two caveats" to "the same two potential drawbacks"

o Maybe we should change the Warning in the Overview as I hope that
what we now have is close to what will be published, so best not to
call it "far from being perfected"! How about:

Warning These notes constitute a near-final draft of what the authors aim 
to publish in book form. Nonetheless they are likely to contain 
mathematical errors, incomplete bibliographical information, inconsistencies 
in notation and typographical errors. The authors would be extremely grateful
for all feedback, concerning typos, notational inconsistencies, bibliographical omissions and mathematical errors.

 

